Streaming Speech-to-Text Translation with a SpeechLLM

Normally, a system that translates speech into text consists of separate modules for speech recognition and text-to-text translation. Combining those tasks into a SpeechLLM promises to exploit paralinguistic information in the speech and to reduce cascaded errors. But existing SpeechLLM systems are slow since they do not work in a real streaming fashion: they wait for a complete utterance of audio before outputting a translation, or output tokens at fixed intervals, which is not suitable for real applications. This work proposes an LLM-based architecture for real streaming speech-to-text translation. The LLM learns not just to emit output tokens, but also to decide whether it has seen enough audio to do so. The system is trained using automatic alignments of the input speech and the output text. In experiments on different language pairs, the system achieves a translation quality close to the non-streaming baseline, but with a latency of only 1-2 seconds.

==> figure/timeline/examples.json <==
{
    "de-made_up": {
        "English Ref": "I've bought a book and have started reading it straight away",
        "Target tokens": [
            "Ich",
            "habe",
            "ein",
            "Buch",
            "gekauft",
            "und",
            "habe",
            "sofort",
            "angefangen",
            "es",
            "zu",
            "lesen"
        ],
        "Wait/emit sequence": [
            "W",
            "E",
            "E",
            "W",
            "W",
            "E",
            "E",
            "E",
            "E",
            "W",
            "E",
            "W",
            "W",
            "W",
            "W",
            "E",
            "E",
            "E",
            "E",
            "E"
        ],
        "duration": 5.2,
        "english_word_timings": [
            {
                "start": 0.60,
                "duration": 0.08,
                "word": "I've"
            },
            {
                "start": 0.85,
                "duration": 0.08,
                "word": "bought"
            },
            {
                "start": 1.35,
                "duration": 0.08,
                "word": "a"
            },
            {
                "start": 1.8,
                "duration": 0.08,
                "word": "book"
            },
            {
                "start": 2.00,
                "duration": 0.08,
                "word": "and"
            },
            {
                "start": 2.50,
                "duration": 0.08,
                "word": "have"
            },
            {
                "start": 2.84,
                "duration": 0.08,
                "word": "started"
            },
            {
                "start": 3.54,
                "duration": 0.08,
                "word": "reading"
            },
            {
                "start": 4.04,
                "duration": 0.08,
                "word": "it"
            },
            {
                "start": 4.54,
                "duration": 0.08,
                "word": "straight"
            },
            {
                "start": 4.9,
                "duration": 0.08,
                "word": "away"
            }
        ]
    },
    "0_44": {
        "English Ref": "And it s people within the former Soviet republics so Ukrainians to Russia Russians to Ukraine",
        "Korean Ref": "그리고 그것은 구소련 공화국 내의 사람들입니다 예를 들어 우크라이나 사람들은 러시아로 러시아 사람들은 우크라이나로 이동합니다",
        "Korean Pred": "그리고 우리는 이전의 소련 공화국 내에 있는 사람들과 함께 있습니다 그래서 우크라이나인들은 러시아로 러시아인들은 우크라이나로 갔습니다",
        "Korean Ref (with wait)": "|||||||||||||||그리고 그것은|||||||||||||||||||||||| 구소련 공화국 내의 사람들입니다 예를 들어|||||||| 우크라이나 사람들은|||||||| 러시아로|||||||| 러시아 사람들은||||||||| 우크라이나로 이동합니다<|turn_end|>",
        "Korean Pred (with wait)": "그리고 우리는|||| 이전의 소련 공화국 내에 있는 사람들과 함께 있습니다. 그래서|| 우크라이나인들은 러시아로,||| 러시아인들은 우크라이나로 갔습니다."
    },
    "0_192": {
        "English Ref": "So these answers emerge not from pieinthesky thinking but from the real experience of real countries",
        "Korean Ref": "그래서 이러한 답들은 현실과 다른 이상적인 생각에서 나오는 것이 아니라 실제 국가들의 실제 경험에서 나오는 것입니다",
        "Korean Pred": "그래서 이러한 답변이 하늘의 생각을 따르는 것이 아니라 실제 국가들의 실제 경험과",
        "Korean Ref (with wait)": "|||||||그래서|||||||| 이러한 답들은|||||||||||||||||||||||| 현실과 다른|||||||| 이상적인 생각에서 나오는 것이 아니라|||||||||||||||||||||||| 실제 국가들의 실제 경험에서 나오는 것입니다|||||||||<|turn_end|>",
        "Korean Pred (with wait)": "그래서| 이러한 답변이|||| 하늘의 생각을 따르는 것이 아니라,|||| 실제 국가들의 실제 경험과||"
    },
    "0_73": {
        "English Ref": "But if people don t own homes and don t have children then they are by definition quite mobile especially if they re not even loyal to their home country for the sake of it",
        "Korean Ref": "하지만 사람들이 집을 소유하지 않고 자녀도 없다면 그들은 기본적으로 매우 이동하기 쉽게 됩니다 특히 그들이 그저 고국에 충성심을 가지지 않는다면 말이죠",
        "Korean Pred": "하지만 사람들이 집을 소유하지 않고 자녀가 없다면 그들은 정의상 꽤 이동성이 높습니다 특히 그들이 그것을 위해 고국에 충성하지도 않는다면 더욱 그렇습니다",
        "Korean Ref (with wait)": "|||||||||||||||하지만 사람들이|||||||| 집을 소유하지 않고|||||||||||||||| 자녀도 없다면|||||||||||||||||||||||| 그들은 기본적으로 매우 이동하기 쉽게 됩니다|||||||||||||||||||||||||||||||||||||||||||||||| 특히 그들이 그저 고국에 충성심을 가지지 않는다면 말이죠||<|turn_end|>",
        "Korean Pred (with wait)": "하지만||| 사람들이 집을 소유하지 않고| 자녀가 없다면,|||| 그들은 정의상 꽤 이동성이 높습니다. 특히|||||| 그들이 그것을 위해 고국에 충성하지도 않는다면 더욱 그렇습니다.",
        "duration": 9.0,
        "timestamps": [
            0.32,
            1.92,
            1.92,
            1.92,
            1.92,
            2.64,
            2.64,
            5.119999999999999,
            5.119999999999999,
            5.119999999999999,
            5.119999999999999,
            5.119999999999999,
            5.119999999999999,
            5.28,
            7.44,
            7.44,
            7.44,
            7.44,
            7.44,
            7.44,
            8.64
        ],
        "english_word_timings": [
            {
                "start": 0.24,
                "duration": 0.08,
                "word": "But"
            },
            {
                "start": 0.56,
                "duration": 0.08,
                "word": "if"
            },
            {
                "start": 0.80,
                "duration": 0.16,
                "word": "people"
            },
            {
                "start": 1.12,
                "duration": 0.16,
                "word": "don"
            },
            {
                "start": 1.36,
                "duration": 0.08,
                "word": "t"
            },
            {
                "start": 1.44,
                "duration": 0.08,
                "word": "own"
            },
            {
                "start": 1.68,
                "duration": 0.24,
                "word": "homes"
            },
            {
                "start": 2.00,
                "duration": 0.08,
                "word": "and"
            },
            {
                "start": 2.08,
                "duration": 0.08,
                "word": "don"
            },
            {
                "start": 2.24,
                "duration": 0.08,
                "word": "t"
            },
            {
                "start": 2.40,
                "duration": 0.08,
                "word": "have"
            },
            {
                "start": 2.48,
                "duration": 0.16,
                "word": "children"
            },
            {
                "start": 3.04,
                "duration": 0.24,
                "word": "then"
            },
            {
                "start": 3.36,
                "duration": 0.08,
                "word": "they"
            },
            {
                "start": 3.44,
                "duration": 0.16,
                "word": "are"
            },
            {
                "start": 3.68,
                "duration": 0.08,
                "word": "by"
            },
            {
                "start": 3.84,
                "duration": 0.48,
                "word": "definition"
            },
            {
                "start": 4.48,
                "duration": 0.08,
                "word": "quite"
            },
            {
                "start": 4.64,
                "duration": 0.48,
                "word": "mobile"
            },
            {
                "start": 5.20,
                "duration": 0.08,
                "word": "especially"
            },
            {
                "start": 5.60,
                "duration": 0.08,
                "word": "if"
            },
            {
                "start": 5.68,
                "duration": 0.08,
                "word": "they"
            },
            {
                "start": 5.84,
                "duration": 0.08,
                "word": "re"
            },
            {
                "start": 5.92,
                "duration": 0.16,
                "word": "not"
            },
            {
                "start": 6.08,
                "duration": 0.08,
                "word": "even"
            },
            {
                "start": 6.32,
                "duration": 0.32,
                "word": "loyal"
            },
            {
                "start": 6.80,
                "duration": 0.08,
                "word": "to"
            },
            {
                "start": 6.96,
                "duration": 0.08,
                "word": "their"
            },
            {
                "start": 7.12,
                "duration": 0.08,
                "word": "home"
            },
            {
                "start": 7.36,
                "duration": 0.08,
                "word": "country"
            },
            {
                "start": 7.84,
                "duration": 0.08,
                "word": "for"
            },
            {
                "start": 8.00,
                "duration": 0.08,
                "word": "the"
            },
            {
                "start": 8.16,
                "duration": 0.24,
                "word": "sake"
            },
            {
                "start": 8.48,
                "duration": 0.08,
                "word": "of"
            },
            {
                "start": 8.56,
                "duration": 0.08,
                "word": "it"
            }
        ]
    }
}
